BANG-MaNGA: A census of kinematic discs and bulges across mass and star formation in the local Universe

We investigate the relevance of kinematically identified bulges, discs and their role relative to galaxy quenching. We utilize an analysis of the SDSS-MaNGA survey conducted with the GPU-based code BANG which simultaneously models galaxy photometry and kinematics to decompose galaxies into their structural components. Below M~1011 Msun, galaxies exhibit a wide range of dynamical properties, determined by the relative prominence of a dispersion-supported inner region and a rotationally-supported disc. Our analysis reveals a natural separation between these classes, with only a minor fraction of stellar mass retained by structures exhibiting intermediate dynamical support. When examining galaxies in terms of their star formation activity, an apparent decrease in rotational support is observed as they move below the star-forming main sequence. This behaviour is evident with luminosity-weighted tracers of kinematics, while it almost vanishes with mass-weighted tracers. Luminosity-weighted quantities not only capture differences in kinematics but also in the stellar population, potentially leading to biased interpretations of galaxy dynamical properties and quenching. Our findings suggest that quenching does not imply almost any structural transformation in galaxies below M~10^11 Msun. Processes as disc fading more likely account for observed differences in mass-weighted and luminosity-weighted galaxy properties; when the galactic disc ceases star formation, its mass-to-light ratio grows without any significant morphological transformation. The picture is remarkably different above M~10^11 Msun. Regardless of the tracer used, a substantial increase in galaxy dispersion support is observed along with a significant structural change. A different quenching mechanism, most likely associated with mergers, dominates. Notably, this mechanism is confined to a very limited range of high masses.

==> pictures/galaxy_list.txt <==
8952-12704 is an example for small k1 and k2
9487-12705 is an example for small k1 and k2
9496-3704 small k2 large k1
8093-3704 0.2; 0.6 Lb/Ld1 = 0.5
7959-12703 k1<0.5 k2>0.8 Lb/Ld1~0.5
8564-12704 k1 ~ 0.5 k2 ~ 0.8 Lb/Ld1 1.5
9089-12704 k1~0 k2~1 Lb/Ld1~1.5
